Harnessing Earnings Reports for Stock Predictions: A QLoRA-Enhanced LLM Approach

Accurate stock market predictions following earnings reports are crucial for investors. Traditional methods, particularly classical machine learning models, struggle with these predictions because they cannot effectively process and interpret extensive textual data contained in earnings reports and often overlook nuances that influence market movements. This paper introduces an advanced approach by employing Large Language Models (LLMs) instruction fine-tuned with a novel combination of instruction-based techniques and quantized low-rank adaptation (QLoRA) compression. Our methodology integrates 'base factors', such as financial metric growth and earnings transcripts, with 'external factors', including recent market indices performances and analyst grades, to create a rich, supervised dataset. This comprehensive dataset enables our models to achieve superior predictive performance in terms of accuracy, weighted F1, and Matthews correlation coefficient (MCC), especially evident in the comparison with benchmarks such as GPT-4. We specifically highlight the efficacy of the llama-3-8b-Instruct-4bit model, which showcases significant improvements over baseline models. The paper also discusses the potential of expanding the output capabilities to include a 'Hold' option and extending the prediction horizon, aiming to accommodate various investment styles and time frames. This study not only demonstrates the power of integrating cutting-edge AI with fine-tuned financial data but also paves the way for future research in enhancing AI-driven financial analysis tools.

==> create-manual-bib-entry.txt <==
Article [1]
The required fields here are author, title, journal, and year; all others can
be omitted if you do not have the corresponding information. Note as well
that author names should be separated by “and”.

@article{key ,
author = {Arthur B Cummings and David Eftekhary and Frank G House},
title = {The accurate determination of college students’
coefficients of friction},
journal = {Journal of Sketchy Physics},
volume = {13},
year = {2003},
number = {2},
pages = {46--129}
}

Book [2]
The required fields are author, title, publisher, and year.

@book{key ,
author = {I J Kuss},
title = {On the Importance of Kissing Up to Your Boss},
edition = {5},
publisher = {Dilbert Books},
address = {Cambridge MA},
year = {1995}
}

Series [3]
Series are cited as books with an additional field.

@book{key ,
author = {L M Napster},
title = {Mathematical Theory of Efficient Piracy},
series = {Lecture Notes in Mathematics},
volume = {3204},
publisher = {Springer Verlag},
address = {New York NY},
year = {1998}
}

PhD Thesis [4]
The required fields are author, title, publisher, and year. You may also
cite master’s theses using the mastersthesis entry type.

@phdthesis{key ,
author = {O P Qwerty},
title = {History of the Goofy Layout of Keyboards},
publisher = {Podunk University Arcana Department},
address = {Podunk IN},
year = {1996}
}

Technical Report [5]
The required fields are author, title, publisher, and year.

@techreport{key ,
author = {Robert Swearingen},
title = {Morpholoty and syntax of British sailors’ English},
series = {Technical Report},
volume = {249},
publisher = {Profanity Institute},
address = {New York NY},
year = {1985}
}

In Collection [6]
The required fields are author, title (of the article within the book), book-
title (name of the book containing the article), and year.

@incollection{key ,
author = {Tom Upsilon},
title = {Obscure Greek letters and their meanings
in mathematics and the sciences},
editor = {V W Xavier},
booktitle = {Proceedings of the seventh international
trivia conference},
publisher = {Last Resort Publishers},
address = {Philadelphia PA},
year = {1987},
pages = {129--158}
}




Website [7]
For websites, note the specific formatting of the howpublished field. Be
sure to include the date of access as shown. Also, keep in mind that certain
characters common in urls, such as underscores, must be escaped (preceded
by a backslash, ex.

@misc{key ,
author = {James Tetazoo},
title = {A brief guide to recreational pyromania},
howpublished = {Available at \url{http://
www.blowinglotsofweirdstuffup.com/guide.html} (2005/06/12)}
}

Accepted for Publication [8]
To show that an article has been accepted for publication but not yet
published, include the line note = {(in press)}.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
journal = {Nature},
note = {(in press)}
}

Not Published [10]
If a manuscript has not yet been published or submitted for publication,
you may still cite it. Include a note to this effect.

@unpublished{key ,
author = {J Mentor},
title = {Behavior of small animals on fire},
note = {Unpublished Manuscript},
year = {2012}
}

Conversation [11]
Occasionally, an important item that does not exist in the literature will
be discussed with your mentor. When this happens, you may cite the con-
versation with your mentor.

@misc{key ,
author = {Sigmund Freud},
month = {July},
year = {2012},
howpublished = {Personal conversation}
}





